IGRINS RV: A Precision RV Pipeline for IGRINS Using Modified Forward Modeling in the Near-Infrared

Application of the radial velocity (RV) technique in the near infrared is valuable because of the diminished impact of stellar activity at longer wavelengths, making it particularly advantageous for the study of late-type stars but also for solar-type objects. In this paper, we present the IGRINS RV open source python pipeline for computing infrared RV measurements from reduced spectra taken with IGRINS, a R ~ 45,000 spectrograph with simultaneous coverage of the H band (1.49--1.80 $\mu$m) and K band (1.96--2.46 $\mu$m). Using a modified forward modeling technique, we construct high resolution telluric templates from A0 standard observations on a nightly basis to provide a source of common-path wavelength calibration while mitigating the need to mask or correct for telluric absorption. Telluric standard observations are also used to model the variations in instrumental resolution across the detector, including a yearlong period when the K band was defocused. Without any additional instrument hardware, such as a gas cell or laser frequency comb, we are able to achieve precisions of 26.8 $\rm m\,s^{-1}$ in the K band and 31.1 $\rm m\,s^{-1}$ in the H band for narrow-line hosts. These precisions are empirically determined by a monitoring campaign of two RV standard stars as well as the successful retrieval of planet-induced RV signals for both HD 189733 and $\tau$ Boo A; furthermore, our results affirm the presence of the Rossiter-McLaughlin effect for HD 189733. The IGRINS RV pipeline extends another important science capability to IGRINS, with publicly available software designed for widespread use.

==> IGRINS Final/RV_result/RV_result/GJ281_RV.csv <==
JD−2450000,RV[m/s],RVerr[m/s]
6984.864046,-55.18,32.95
6986.015578,-1.23,25.02
6990.013375,-14.12,22.13
7334.021467,-26.22,26.51
7336.043078,-56.76,23.93
7339.012359,-9.93,23.07
7742.946759,9.01,25.79
7760.922781,27.70,24.24
7782.803844,3.21,26.43
7799.784772,-5.48,23.76
7801.705356,-37.29,32.82
8008.021845,53.89,23.12
8009.018533,49.47,26.55
8010.012672,57.34,25.13
8013.020907,49.69,22.36
8027.042734,-1.58,22.25
8028.035014,-15.16,23.93
8029.036714,3.48,22.64
8030.018700,-0.61,25.63
8031.007446,11.68,22.52
8032.004541,-18.97,27.27
8033.023730,-15.75,22.72
8033.983013,-47.42,23.25
8035.022790,-28.87,22.15
8046.026066,12.55,25.49
8049.038064,-19.81,22.17
8056.035795,-24.01,22.29
8056.923092,-18.91,22.78
8077.947742,-20.82,24.10
8080.042311,22.73,23.08
8081.043556,-1.76,23.08
8082.049295,9.92,22.47
8098.024243,-9.22,22.63
8102.976341,1.99,22.95
8120.809729,-24.35,22.20
8124.813261,4.72,21.91
8133.799070,-19.48,22.32
8142.807645,-22.30,22.09
8143.789350,-10.92,21.85
8385.020540,38.14,24.72
8391.969667,69.92,24.73
8412.033060,29.86,24.49
8417.049591,-53.76,35.91
8421.970585,24.42,25.17
8422.991586,-5.57,30.13
8424.032801,-17.05,27.08
8448.928481,18.93,25.23
8472.807692,-64.79,38.94
8473.783701,-31.06,33.07
8476.922814,-55.59,35.10
8502.748619,10.94,35.91
8510.788277,15.32,33.23
8511.802223,24.19,30.55
8512.722367,20.98,37.58
8514.690261,4.46,32.32
8524.808939,-10.38,27.46
8526.682118,-24.54,31.57
8547.703793,-13.87,37.74
8548.700289,-9.81,29.69
8552.696231,-63.64,28.09
8559.697476,-13.59,27.44


==> IGRINS Final/RV_result/RV_result/HD189733_RV_H.csv <==
JD−2450000,RV[m/s],RVerr[m/s]
7145.832605,19.49,45.03
7145.853588,-25.14,47.89
7145.907048,-15.97,51.53
7292.688153,-242.44,44.41
7296.705488,-30.19,46.00
7296.710870,-70.17,46.94
7296.715998,-62.02,47.38
7296.721085,-67.35,47.99
7511.834885,16.08,42.28
7511.848233,-16.43,42.55
7511.879784,45.53,42.80
7511.894183,-8.44,43.08
7511.909698,-71.24,42.81
7511.923683,-85.02,43.10
7511.953069,-73.65,43.28
7511.969841,-84.45,42.19
7591.650816,133.68,42.47
7591.664382,119.04,42.13
7591.678110,88.03,41.72
7591.692399,55.40,42.44
7591.706167,46.84,41.92
7591.754971,16.02,42.27
7591.768883,-34.15,42.51
7591.782357,-51.83,41.75
7591.795852,-37.22,41.57
7591.855574,-49.88,41.95
7591.869558,-66.63,41.91
7591.883007,-53.52,41.76
7591.896851,-54.65,41.68
7675.618672,223.63,44.10
7675.621119,162.91,43.10
7675.623523,171.76,42.66
7675.626095,155.84,43.12
7675.628474,190.76,43.94
7675.630875,158.65,44.67
7675.634172,173.70,42.68
7675.636555,177.56,44.24
7675.638957,190.29,42.76
7675.641838,177.96,42.36
7675.644254,174.50,43.31
7675.646684,192.16,42.54
7675.651834,181.89,43.63
7675.654239,175.40,43.63
7675.656643,176.13,44.21
7675.659208,176.54,46.50
7675.661686,162.22,43.72
7675.664186,166.98,45.66
7675.666766,168.18,43.69
7675.669178,164.39,43.98
7675.671573,181.04,43.64
7675.674045,172.19,43.07
7675.676445,195.49,42.85
7675.678855,168.44,44.50
7675.681375,176.29,44.79
7675.683788,183.70,43.99
7675.686195,151.99,43.00
7675.690577,167.32,43.25
7675.692983,160.12,43.29
7675.695387,147.18,43.94
7687.594793,-279.11,43.13
7687.597672,-281.58,44.01
7687.600544,-236.99,44.40
7687.603707,-190.41,44.83
7687.606595,-150.67,45.30
7687.609464,-194.26,43.11
7687.612642,-191.55,43.22
7687.615520,-146.21,43.01
7687.618392,-265.22,43.79
7687.636671,-230.79,42.62
7687.639548,-232.42,42.79
7687.642401,-216.80,44.05
7687.645588,-245.70,42.12
7687.648436,-235.01,42.68
7687.651323,-240.12,42.12
7687.665129,-242.80,41.77
7687.668244,-237.15,42.65
7687.671374,-248.20,42.43
7687.674688,-249.70,41.93
7687.677780,-238.89,44.18
7687.680859,-249.37,43.59
8004.663389,-228.28,41.65
8004.667434,-205.90,42.78


==> IGRINS Final/RV_result/RV_result/HD189733_RV_K.csv <==
JD−2450000,RV[m/s],RVerr[m/s]
7145.832605,28.15,28.27
7145.853588,-34.69,25.76
7145.907048,-67.53,33.72
7292.688153,-158.41,22.99
7296.705488,33.18,25.27
7296.710870,3.01,22.49
7296.715998,-8.94,24.42
7296.721085,1.27,22.66
7511.834885,21.75,21.87
7511.848233,19.95,21.99
7511.879784,38.06,21.97
7511.894183,19.95,22.94
7511.909698,-22.71,22.69
7511.923683,-40.14,22.15
7511.953069,-23.33,22.43
7511.969841,-31.88,22.11
7591.650816,116.37,22.80
7591.664382,107.96,23.34
7591.678110,104.86,22.56
7591.692399,95.43,23.07
7591.706167,68.95,22.46
7591.754971,60.20,22.36
7591.768883,32.17,22.18
7591.782357,-1.01,21.63
7591.795852,10.29,22.16
7591.855574,-2.81,23.31
7591.869558,-32.41,22.67
7591.883007,-23.49,21.92
7591.896851,-36.15,22.00
7675.618672,189.98,23.29
7675.621119,180.39,22.81
7675.623523,179.74,22.38
7675.626095,167.31,23.22
7675.628474,160.66,22.83
7675.630875,175.35,24.35
7675.634172,157.75,23.11
7675.636555,160.74,25.58
7675.638957,168.23,24.45
7675.641838,168.98,24.08
7675.644254,142.98,24.06
7675.646684,156.50,23.58
7675.651834,186.31,23.86
7675.654239,156.95,23.37
7675.656643,184.85,22.54
7675.659208,166.14,23.84
7675.661686,151.10,24.44
7675.664186,166.84,24.23
7675.666766,189.28,24.41
7675.669178,173.34,23.79
7675.671573,174.06,23.35
7675.674045,173.33,24.90
7675.676445,180.39,23.05
7675.678855,171.07,21.99
7675.681375,168.48,23.19
7675.683788,170.64,24.06
7675.686195,148.28,23.96
7675.690577,182.40,25.25
7675.692983,185.90,27.90
7675.695387,163.20,24.65
7687.594793,-250.35,25.95
7687.597672,-239.92,24.28
7687.600544,-226.41,23.15
7687.603707,-212.84,23.90
7687.606595,-219.34,23.90
7687.609464,-224.36,22.95
7687.612642,-226.11,22.72
7687.615520,-215.94,23.01
7687.618392,-218.09,22.21
7687.636671,-225.73,23.35
7687.639548,-228.53,22.65
7687.642401,-226.54,24.30
7687.645588,-215.31,22.57
7687.648436,-210.17,22.24
7687.651323,-230.78,22.37
7687.665129,-212.87,22.36
7687.668244,-191.60,22.81
7687.671374,-224.77,23.94
7687.674688,-224.57,22.27
7687.677780,-210.59,22.69
7687.680859,-218.96,23.07
8004.663389,-187.72,22.63
8004.667434,-213.74,23.34


==> IGRINS Final/RV_result/RV_result/HD26257_RV.csv <==
JD−2450000,RV[m/s],RVerr[m/s]
7703.895107,-7.14,41.93
7718.691409,41.71,45.45
7730.849329,33.32,42.81
7742.666440,-47.86,42.40
7743.701591,11.62,65.34
7760.823794,-39.53,45.74
7782.671744,26.80,47.85
7799.594995,-21.31,49.66
7800.586196,22.26,47.46
8002.918460,-41.56,55.13
8003.895382,20.07,48.15
8007.962751,-26.10,44.33
8008.990269,75.86,48.96
8009.963646,36.37,47.66
8012.973640,-104.30,45.64
8026.841908,-11.41,42.20
8027.841395,21.97,44.57
8028.835108,37.59,48.54
8029.950803,49.52,45.57
8030.999316,53.33,44.56
8031.984665,11.35,54.06
8033.016186,-90.94,45.71
8033.824982,30.58,43.77
8034.908006,-66.09,50.88
8038.828916,17.92,43.46
8045.899475,-19.16,43.88
8048.861676,24.51,43.69
8055.919124,-46.58,45.42
8056.915785,-54.96,44.84
8069.784955,-30.58,42.85
8073.673880,79.19,42.46
8077.735495,81.53,43.59
8097.799121,-7.10,51.11
8101.824109,27.45,47.19
8102.844734,-70.78,46.42
8131.620556,-45.41,50.04


==> IGRINS Final/RV_result/RV_result/TauBoo_RV.csv <==
JD−2450000,RV[m/s],RVerr[m/s]
7029.929227,282.69,43.09
7029.934594,206.34,45.12
7029.991209,216.24,44.64
7049.957766,110.33,57.15
7049.961611,118.57,44.05
7049.965269,74.26,46.87
7049.969094,96.48,44.27
7049.973087,115.17,45.48
7049.976898,93.84,44.67
7050.030828,57.04,46.46
7050.034880,42.30,46.34
7050.038870,-12.45,45.80
7050.942997,-414.56,48.56
7050.947954,-406.01,51.74
7050.951571,-407.65,43.95
7050.955821,-348.51,46.99
7050.959852,-390.18,46.51
7050.963576,-356.98,44.38
7050.967572,-373.30,46.99
7050.971490,-358.39,43.72
7050.975500,-398.59,47.97
7050.978999,-438.88,46.58
7050.998843,-328.62,46.77
7051.002813,-329.20,44.49
7051.006874,-323.66,47.22
7051.010403,-304.79,45.47
7051.014301,-334.18,45.77
7051.018008,-325.18,43.67
7051.022520,-299.38,47.20
7051.025966,-320.29,45.07
7051.029893,-343.53,51.71
7051.033502,-373.84,46.60
7077.827394,-197.65,49.05
7077.831109,-174.01,45.84
7077.834900,-131.38,44.42
7077.839770,-178.31,45.04
7077.843589,-201.87,46.18
7077.848120,-192.66,44.54
7077.852542,-141.79,44.51
7077.857996,-161.26,46.67
7077.861827,-112.53,47.03
7077.865459,-107.05,47.56
7077.899209,-72.46,44.23
7077.902811,-71.35,44.79
7077.906567,-100.86,44.03
7077.910207,-144.02,45.54
7077.913833,-98.50,45.28
7077.917421,-112.69,45.82
7077.921128,-120.06,47.14
7077.925381,-94.90,44.62
7077.949962,-105.97,46.69
7077.953900,-30.84,44.23
7077.957468,-66.25,45.02
7077.961024,-83.45,44.45
7077.965338,-25.92,45.54
7077.969349,-55.76,44.68
7088.823864,482.83,43.38
7088.831610,526.36,46.00
7088.839376,526.45,46.86
7088.847189,525.26,43.82
7088.855522,519.14,43.60
7088.863393,523.10,44.63
7088.919464,578.21,53.25
7088.928115,542.22,49.61
7088.936096,574.88,45.88
7088.944137,506.72,53.28
7088.952031,556.18,45.42
7088.960104,598.02,45.13
7088.993139,507.03,68.72
7089.001115,499.99,67.15
7089.009701,585.75,93.95
7089.017930,467.17,73.00
7089.026389,598.66,56.99
7113.801716,-313.05,47.01
7113.805588,-277.93,46.59
7113.809312,-286.98,46.18
7113.813103,-288.17,48.98
7113.817061,-251.33,43.75
7113.821207,-329.56,47.26
7113.825201,-315.80,45.45
7113.829503,-339.32,47.53
7113.834240,-294.17,49.30
7113.838673,-324.03,47.22
7113.854877,-300.55,46.63
7113.858508,-261.92,48.69
7113.862033,-274.70,52.44
7113.865571,-233.09,47.84
7113.869278,-212.47,46.77
7113.872892,-297.64,45.42
7113.876477,-297.27,51.44
7113.880065,-308.73,49.01
7113.883633,-273.63,48.18
7113.887221,-279.78,46.97
7113.904756,-305.32,48.78
7113.908526,-250.69,47.92
7113.912470,-257.38,47.40
7113.916397,-231.77,47.39
7113.920413,-256.26,46.89
7113.924559,-319.46,46.82
7114.798956,308.59,45.55
7114.802723,300.63,47.47
7114.806410,314.06,44.82
7114.810215,330.64,46.72
7114.814410,400.64,46.62
7114.818597,297.92,48.89
7114.822217,297.63,48.79
7114.825704,350.85,44.61
7114.829113,394.32,43.87
7114.832770,426.80,46.46
7114.836323,392.61,46.55
7114.850629,412.88,48.81
7114.854197,408.96,44.16
7114.857736,383.64,45.42
7114.861280,381.66,48.37
7114.864839,416.26,44.04
7114.868395,405.16,51.66
7114.871946,434.31,47.14
7114.875499,405.07,49.62
7114.879058,493.46,45.39
7114.882695,529.95,46.28
7114.886344,385.27,47.02
7114.889886,347.71,54.44
7114.893436,305.07,45.93
7141.659681,571.14,46.87
7141.664145,598.21,45.31
7141.668081,583.50,45.13
7141.671984,561.86,46.14
7141.675468,571.51,44.74
7141.679033,556.93,46.30
7141.682913,560.12,48.92
7141.686715,551.83,45.83
7141.690465,530.69,44.47
7141.694131,551.53,46.59
7141.710625,520.46,49.45
7141.714638,491.80,47.22
7141.718324,479.22,47.12
7141.721988,461.44,43.90
7141.725755,514.31,48.58
7141.729389,503.38,46.01
7141.733047,492.55,47.02
7141.736652,493.16,47.39
7141.740234,447.49,46.86
7141.743851,474.83,48.90
7142.686695,115.76,48.91
7142.694612,131.65,48.74
7142.702285,115.77,49.26
7142.709956,89.81,49.32
7142.717931,65.14,47.70
7142.743903,47.72,48.73
7142.751629,50.30,48.09
7142.759265,24.69,48.75
7142.766936,5.45,48.51
7142.774636,13.28,48.97
7142.793071,3.74,48.91
7142.800944,-4.21,49.05
7142.808930,-7.10,50.14
7142.817504,-35.94,48.25
7142.826043,-66.81,50.64
7144.797891,403.27,51.30
7167.610930,82.10,44.17
7167.614440,93.56,43.82
7167.617970,81.23,47.38
7167.621654,76.83,49.56
7167.625612,73.79,45.06
7167.630409,87.98,43.67
7167.633827,128.56,44.75
7167.637808,74.13,45.83
7167.653199,162.69,45.35
7167.656761,98.95,44.54
7167.660337,160.77,44.36
7167.664001,143.50,43.70
7167.667626,150.12,47.37
7167.671489,155.44,47.32
7167.676107,170.02,44.12
7167.680019,206.09,45.43
7167.684151,207.77,46.93
7167.689256,191.54,56.99
7167.692994,451.43,91.47
7184.624391,473.81,54.54
7184.629530,518.44,48.60
7184.633196,510.99,48.40
7184.637076,492.17,48.49
7184.641969,562.73,49.84
7184.646023,560.58,45.22
7184.649411,556.98,45.44
7184.687047,504.97,45.54
7184.697919,517.42,51.18
7184.701576,541.58,50.24
7184.705193,520.43,48.28
7184.709592,502.41,47.19
7184.714742,513.97,52.92
7184.718793,558.77,45.60
7184.724084,518.91,45.08
7204.618126,432.02,48.08
7204.622169,320.90,52.90
7204.626199,373.33,52.87
7204.629984,379.10,49.66
7204.633861,350.34,51.72
7204.647788,337.10,53.79
7204.655618,355.23,48.32
7204.659467,363.39,56.59
7204.663193,362.76,48.20
7204.667334,376.02,47.60
7204.691695,472.17,49.48
7204.696299,457.20,46.46
7204.700983,479.66,43.60
7204.704618,493.19,43.61
7204.712008,498.73,51.59
7205.659574,99.35,51.21
7206.606219,-476.77,47.12
7206.613838,-421.74,51.49
7206.619139,-471.63,46.16
7206.625137,-451.79,44.39
7207.627831,316.24,45.24
7207.634267,348.77,46.34
7207.638454,304.52,46.78
7207.644125,309.44,43.86
7421.939259,-496.59,47.96
7421.943891,-515.49,46.68
7421.947742,-504.96,48.05
7421.951892,-485.58,49.77
7421.956130,-550.82,46.31
7421.960465,-511.61,47.10
7421.964720,-558.18,49.34
7421.969327,-503.94,46.85
7421.973479,-518.49,45.86
7421.977290,-495.11,48.04
7422.033936,-498.43,44.42
7422.038245,-455.75,45.01
7422.042630,-450.12,45.84
7422.046640,-450.50,46.88
7422.051171,-488.01,44.52
7422.056149,-435.69,45.38
7422.061111,-465.18,47.96
7422.967613,224.67,46.01
7422.972519,100.25,45.83
7422.978334,176.09,45.28
7422.983543,174.83,45.43
7422.990002,152.46,48.36
7422.994938,208.20,48.17
7423.000118,199.43,45.51
7423.004765,185.24,47.86
7423.008935,223.52,49.17
7423.014530,209.96,49.32
7423.018717,172.11,54.67
7423.022737,285.70,44.60
7423.027299,224.52,51.32
7423.031946,162.52,49.57
7423.038870,167.48,48.04
7423.043903,147.39,46.92
7423.048899,174.57,48.32
7423.054564,251.45,45.26
7423.059956,221.65,47.70
7441.824561,-489.57,45.56
7441.828375,-472.14,46.60
7441.832128,-456.98,50.04
7441.835936,-491.73,44.44
7441.839498,-476.80,45.95
7441.843114,-501.46,46.58
7441.858213,-480.22,48.62
7441.862088,-452.58,45.41
7441.865710,-495.71,49.59
7441.869813,-488.47,46.36
7441.874981,-469.93,46.29
7441.878537,-424.62,43.66
7441.892253,-494.74,50.44
7441.895815,-510.20,50.46
7441.899530,-427.74,46.24
7441.903115,-474.16,51.06
7441.906697,-469.18,51.28
7441.910233,-452.13,50.41
7441.913697,-422.51,45.48
7441.917247,-409.14,51.55
7441.920714,-495.29,54.60
7441.924284,-377.51,50.00
7441.927858,-402.02,52.68
7441.931287,-357.83,50.54
7441.934802,-464.42,58.28
7441.938278,-454.38,48.29
7441.942054,-454.52,52.08
7441.945616,-425.67,55.54
7441.949030,-479.34,46.25
7441.952812,-494.56,50.73
7441.956481,-459.79,55.07
7441.959933,-374.71,51.61
7441.963382,-435.01,50.77
7441.979294,-420.96,49.62
7441.982818,-363.84,46.18
7441.986337,-366.90,47.66
7441.989971,-339.77,47.41
7441.993501,-406.19,46.64
7441.997025,-398.24,44.99
7442.000507,-351.29,47.35
7442.003945,-379.80,48.24
7442.019342,-366.92,47.31
7442.023243,-353.45,46.63
7442.027914,-366.87,46.13
7442.031476,-380.87,45.70
7442.035018,-391.53,53.00
7442.038523,-330.17,51.03
7443.836662,169.66,48.32
7443.840322,192.49,46.84
7443.844992,173.23,47.27
7443.848826,118.64,45.31
7443.852328,177.14,43.59
7443.855817,200.81,44.31
7443.859208,168.80,43.92
7443.862568,151.37,45.04
7443.865942,163.26,47.85
7443.869486,134.08,46.31
7443.884834,167.90,46.37
7443.888349,198.93,45.30
7443.891735,151.74,45.54
7443.895227,182.08,48.23
7443.898830,112.56,46.16
7443.902380,69.01,43.32
7443.905852,83.12,45.24
7443.909331,93.27,45.48
7443.912887,129.22,48.61
7443.916336,109.72,50.34
7443.919727,62.62,45.99
7443.923257,104.81,43.58
7443.926692,81.53,47.20
7443.930176,99.65,47.60
7443.933564,109.17,50.31
7443.936926,11.43,46.58
7443.940373,55.05,44.14
7443.943726,84.96,44.86
7443.947279,34.24,45.02
7443.961791,161.16,46.60
7443.965251,57.08,48.12
7443.968631,54.65,46.52
7443.972089,37.02,48.78
7443.975434,59.97,46.74
7443.978799,24.81,45.09
7443.982147,13.34,46.64
7443.985483,68.50,46.50
7443.988828,-30.63,45.51
7443.992182,102.49,47.30
7443.995535,23.01,47.72
7444.847672,-522.62,49.85
7444.851060,-567.38,45.27
7444.854492,-545.16,50.27
7444.858265,-524.12,44.28
7444.862397,-507.15,44.59
7444.865875,-522.45,48.68
7444.869379,-578.04,43.53
7444.873057,-516.71,45.55
7444.877264,-515.74,44.26
7444.880945,-593.60,44.48
7444.884675,-511.75,46.83
7444.899464,-499.81,49.03
7444.902875,-566.10,44.80
7444.906321,-549.88,45.91
7444.911373,-541.87,47.72
7444.916631,-599.55,46.17
7444.920144,-597.77,44.86
7444.924010,-575.95,51.76
7444.927375,-578.10,46.47
7444.930809,-553.31,46.55
7444.934247,-612.12,45.36
7444.937592,-568.31,47.44
7444.941087,-558.67,47.34
7444.944545,-631.22,45.42
7444.948035,-542.82,45.09
7444.951524,-557.83,47.55
7444.954933,-627.36,46.66
7444.958460,-607.37,47.98
7444.961950,-610.26,45.62
7444.978009,-562.62,47.94
7444.981345,-546.67,50.06
7444.984702,-545.57,50.95
7444.988041,-549.08,48.07
7444.991386,-584.20,48.20
7444.994766,-556.36,47.50
7444.998145,-556.13,45.68
7445.853201,-109.73,44.93
7445.856639,1.92,43.84
7445.860120,-62.12,44.99
7445.863847,-65.28,47.04
7445.867235,-60.43,46.12
7445.870580,-27.99,46.53
7445.874136,5.95,46.10
7445.877771,13.92,47.52
7445.881524,13.15,47.12
7445.885436,-40.77,44.72
7445.898891,-3.26,44.57
7445.903031,28.64,44.86
7445.906391,2.90,45.35
7445.909805,36.27,46.45
7445.913344,-18.43,44.90
7445.916886,10.24,46.34
7445.920482,28.96,48.59
7445.923929,37.76,47.39
7445.927638,26.35,45.30
7445.931275,42.29,49.93
7445.935182,29.51,47.12
7445.938770,24.15,43.05
7445.942505,75.47,46.29
7445.946510,49.25,46.51
7445.950393,3.39,43.72
7445.965538,137.29,46.28
7445.970761,112.89,46.28
7445.975512,104.61,43.59
7445.979560,63.54,44.56
7445.983568,79.13,43.71
7445.987292,135.74,44.83
7445.990917,110.31,44.11
7445.994549,78.91,45.80
7445.997946,150.37,50.24
7446.001341,130.18,47.75
7446.004808,130.41,44.52
7446.017427,116.75,48.37
7446.020954,130.84,45.11
7446.024404,111.59,46.38
7446.027781,150.16,47.52
7446.031462,112.32,45.24
7472.770101,338.12,49.47
7472.774199,317.02,49.35
7472.778015,330.57,54.63
7472.781997,336.34,48.41
7472.786216,366.76,48.05
7472.790047,378.69,56.86
7472.806413,338.68,48.76
7472.810082,382.46,51.34
7472.813820,376.92,51.58
7472.817544,368.39,50.04
7472.821178,391.84,49.71
7472.824694,324.34,51.43
7472.828803,374.36,52.32
7472.832802,346.21,51.10
7472.836665,378.12,52.37
7472.840826,378.40,57.75
7472.844735,322.46,50.37
7472.858531,365.38,52.17
7472.862475,384.44,54.76
7472.867287,357.25,52.25
7472.872661,440.91,46.78
7472.877542,375.08,53.84
7472.883069,418.98,51.16
7472.887927,372.86,51.78
7472.891963,336.99,50.19


==> RV_result/RV_result/GJ281_RV.csv <==
JD−2450000,RV[m/s],RVerr[m/s]
6984.864046,-55.18,32.95
6986.015578,-1.23,25.02
6990.013375,-14.12,22.13
7334.021467,-26.22,26.51
7336.043078,-56.76,23.93
7339.012359,-9.93,23.07
7742.946759,9.01,25.79
7760.922781,27.70,24.24
7782.803844,3.21,26.43
7799.784772,-5.48,23.76
7801.705356,-37.29,32.82
8008.021845,53.89,23.12
8009.018533,49.47,26.55
8010.012672,57.34,25.13
8013.020907,49.69,22.36
8027.042734,-1.58,22.25
8028.035014,-15.16,23.93
8029.036714,3.48,22.64
8030.018700,-0.61,25.63
8031.007446,11.68,22.52
8032.004541,-18.97,27.27
8033.023730,-15.75,22.72
8033.983013,-47.42,23.25
8035.022790,-28.87,22.15
8046.026066,12.55,25.49
8049.038064,-19.81,22.17
8056.035795,-24.01,22.29
8056.923092,-18.91,22.78
8077.947742,-20.82,24.10
8080.042311,22.73,23.08
8081.043556,-1.76,23.08
8082.049295,9.92,22.47
8098.024243,-9.22,22.63
8102.976341,1.99,22.95
8120.809729,-24.35,22.20
8124.813261,4.72,21.91
8133.799070,-19.48,22.32
8142.807645,-22.30,22.09
8143.789350,-10.92,21.85
8385.020540,38.14,24.72
8391.969667,69.92,24.73
8412.033060,29.86,24.49
8417.049591,-53.76,35.91
8421.970585,24.42,25.17
8422.991586,-5.57,30.13
8424.032801,-17.05,27.08
8448.928481,18.93,25.23
8472.807692,-64.79,38.94
8473.783701,-31.06,33.07
8476.922814,-55.59,35.10
8502.748619,10.94,35.91
8510.788277,15.32,33.23
8511.802223,24.19,30.55
8512.722367,20.98,37.58
8514.690261,4.46,32.32
8524.808939,-10.38,27.46
8526.682118,-24.54,31.57
8547.703793,-13.87,37.74
8548.700289,-9.81,29.69
8552.696231,-63.64,28.09
8559.697476,-13.59,27.44


==> RV_result/RV_result/HD189733_RV_H.csv <==
JD−2450000,RV[m/s],RVerr[m/s]
7145.832605,19.49,45.03
7145.853588,-25.14,47.89
7145.907048,-15.97,51.53
7292.688153,-242.44,44.41
7296.705488,-30.19,46.00
7296.710870,-70.17,46.94
7296.715998,-62.02,47.38
7296.721085,-67.35,47.99
7511.834885,16.08,42.28
7511.848233,-16.43,42.55
7511.879784,45.53,42.80
7511.894183,-8.44,43.08
7511.909698,-71.24,42.81
7511.923683,-85.02,43.10
7511.953069,-73.65,43.28
7511.969841,-84.45,42.19
7591.650816,133.68,42.47
7591.664382,119.04,42.13
7591.678110,88.03,41.72
7591.692399,55.40,42.44
7591.706167,46.84,41.92
7591.754971,16.02,42.27
7591.768883,-34.15,42.51
7591.782357,-51.83,41.75
7591.795852,-37.22,41.57
7591.855574,-49.88,41.95
7591.869558,-66.63,41.91
7591.883007,-53.52,41.76
7591.896851,-54.65,41.68
7675.618672,223.63,44.10
7675.621119,162.91,43.10
7675.623523,171.76,42.66
7675.626095,155.84,43.12
7675.628474,190.76,43.94
7675.630875,158.65,44.67
7675.634172,173.70,42.68
7675.636555,177.56,44.24
7675.638957,190.29,42.76
7675.641838,177.96,42.36
7675.644254,174.50,43.31
7675.646684,192.16,42.54
7675.651834,181.89,43.63
7675.654239,175.40,43.63
7675.656643,176.13,44.21
7675.659208,176.54,46.50
7675.661686,162.22,43.72
7675.664186,166.98,45.66
7675.666766,168.18,43.69
7675.669178,164.39,43.98
7675.671573,181.04,43.64
7675.674045,172.19,43.07
7675.676445,195.49,42.85
7675.678855,168.44,44.50
7675.681375,176.29,44.79
7675.683788,183.70,43.99
7675.686195,151.99,43.00
7675.690577,167.32,43.25
7675.692983,160.12,43.29
7675.695387,147.18,43.94
7687.594793,-279.11,43.13
7687.597672,-281.58,44.01
7687.600544,-236.99,44.40
7687.603707,-190.41,44.83
7687.606595,-150.67,45.30
7687.609464,-194.26,43.11
7687.612642,-191.55,43.22
7687.615520,-146.21,43.01
7687.618392,-265.22,43.79
7687.636671,-230.79,42.62
7687.639548,-232.42,42.79
7687.642401,-216.80,44.05
7687.645588,-245.70,42.12
7687.648436,-235.01,42.68
7687.651323,-240.12,42.12
7687.665129,-242.80,41.77
7687.668244,-237.15,42.65
7687.671374,-248.20,42.43
7687.674688,-249.70,41.93
7687.677780,-238.89,44.18
7687.680859,-249.37,43.59
8004.663389,-228.28,41.65
8004.667434,-205.90,42.78


==> RV_result/RV_result/HD189733_RV_K.csv <==
JD−2450000,RV[m/s],RVerr[m/s]
7145.832605,28.15,28.27
7145.853588,-34.69,25.76
7145.907048,-67.53,33.72
7292.688153,-158.41,22.99
7296.705488,33.18,25.27
7296.710870,3.01,22.49
7296.715998,-8.94,24.42
7296.721085,1.27,22.66
7511.834885,21.75,21.87
7511.848233,19.95,21.99
7511.879784,38.06,21.97
7511.894183,19.95,22.94
7511.909698,-22.71,22.69
7511.923683,-40.14,22.15
7511.953069,-23.33,22.43
7511.969841,-31.88,22.11
7591.650816,116.37,22.80
7591.664382,107.96,23.34
7591.678110,104.86,22.56
7591.692399,95.43,23.07
7591.706167,68.95,22.46
7591.754971,60.20,22.36
7591.768883,32.17,22.18
7591.782357,-1.01,21.63
7591.795852,10.29,22.16
7591.855574,-2.81,23.31
7591.869558,-32.41,22.67
7591.883007,-23.49,21.92
7591.896851,-36.15,22.00
7675.618672,189.98,23.29
7675.621119,180.39,22.81
7675.623523,179.74,22.38
7675.626095,167.31,23.22
7675.628474,160.66,22.83
7675.630875,175.35,24.35
7675.634172,157.75,23.11
7675.636555,160.74,25.58
7675.638957,168.23,24.45
7675.641838,168.98,24.08
7675.644254,142.98,24.06
7675.646684,156.50,23.58
7675.651834,186.31,23.86
7675.654239,156.95,23.37
7675.656643,184.85,22.54
7675.659208,166.14,23.84
7675.661686,151.10,24.44
7675.664186,166.84,24.23
7675.666766,189.28,24.41
7675.669178,173.34,23.79
7675.671573,174.06,23.35
7675.674045,173.33,24.90
7675.676445,180.39,23.05
7675.678855,171.07,21.99
7675.681375,168.48,23.19
7675.683788,170.64,24.06
7675.686195,148.28,23.96
7675.690577,182.40,25.25
7675.692983,185.90,27.90
7675.695387,163.20,24.65
7687.594793,-250.35,25.95
7687.597672,-239.92,24.28
7687.600544,-226.41,23.15
7687.603707,-212.84,23.90
7687.606595,-219.34,23.90
7687.609464,-224.36,22.95
7687.612642,-226.11,22.72
7687.615520,-215.94,23.01
7687.618392,-218.09,22.21
7687.636671,-225.73,23.35
7687.639548,-228.53,22.65
7687.642401,-226.54,24.30
7687.645588,-215.31,22.57
7687.648436,-210.17,22.24
7687.651323,-230.78,22.37
7687.665129,-212.87,22.36
7687.668244,-191.60,22.81
7687.671374,-224.77,23.94
7687.674688,-224.57,22.27
7687.677780,-210.59,22.69
7687.680859,-218.96,23.07
8004.663389,-187.72,22.63
8004.667434,-213.74,23.34


==> RV_result/RV_result/HD26257_RV.csv <==
JD−2450000,RV[m/s],RVerr[m/s]
7703.895107,-7.14,41.93
7718.691409,41.71,45.45
7730.849329,33.32,42.81
7742.666440,-47.86,42.40
7743.701591,11.62,65.34
7760.823794,-39.53,45.74
7782.671744,26.80,47.85
7799.594995,-21.31,49.66
7800.586196,22.26,47.46
8002.918460,-41.56,55.13
8003.895382,20.07,48.15
8007.962751,-26.10,44.33
8008.990269,75.86,48.96
8009.963646,36.37,47.66
8012.973640,-104.30,45.64
8026.841908,-11.41,42.20
8027.841395,21.97,44.57
8028.835108,37.59,48.54
8029.950803,49.52,45.57
8030.999316,53.33,44.56
8031.984665,11.35,54.06
8033.016186,-90.94,45.71
8033.824982,30.58,43.77
8034.908006,-66.09,50.88
8038.828916,17.92,43.46
8045.899475,-19.16,43.88
8048.861676,24.51,43.69
8055.919124,-46.58,45.42
8056.915785,-54.96,44.84
8069.784955,-30.58,42.85
8073.673880,79.19,42.46
8077.735495,81.53,43.59
8097.799121,-7.10,51.11
8101.824109,27.45,47.19
8102.844734,-70.78,46.42
8131.620556,-45.41,50.04


==> RV_result/RV_result/TauBoo_RV.csv <==
JD−2450000,RV[m/s],RVerr[m/s]
7029.929227,282.69,43.09
7029.934594,206.34,45.12
7029.991209,216.24,44.64
7049.957766,110.33,57.15
7049.961611,118.57,44.05
7049.965269,74.26,46.87
7049.969094,96.48,44.27
7049.973087,115.17,45.48
7049.976898,93.84,44.67
7050.030828,57.04,46.46
7050.034880,42.30,46.34
7050.038870,-12.45,45.80
7050.942997,-414.56,48.56
7050.947954,-406.01,51.74
7050.951571,-407.65,43.95
7050.955821,-348.51,46.99
7050.959852,-390.18,46.51
7050.963576,-356.98,44.38
7050.967572,-373.30,46.99
7050.971490,-358.39,43.72
7050.975500,-398.59,47.97
7050.978999,-438.88,46.58
7050.998843,-328.62,46.77
7051.002813,-329.20,44.49
7051.006874,-323.66,47.22
7051.010403,-304.79,45.47
7051.014301,-334.18,45.77
7051.018008,-325.18,43.67
7051.022520,-299.38,47.20
7051.025966,-320.29,45.07
7051.029893,-343.53,51.71
7051.033502,-373.84,46.60
7077.827394,-197.65,49.05
7077.831109,-174.01,45.84
7077.834900,-131.38,44.42
7077.839770,-178.31,45.04
7077.843589,-201.87,46.18
7077.848120,-192.66,44.54
7077.852542,-141.79,44.51
7077.857996,-161.26,46.67
7077.861827,-112.53,47.03
7077.865459,-107.05,47.56
7077.899209,-72.46,44.23
7077.902811,-71.35,44.79
7077.906567,-100.86,44.03
7077.910207,-144.02,45.54
7077.913833,-98.50,45.28
7077.917421,-112.69,45.82
7077.921128,-120.06,47.14
7077.925381,-94.90,44.62
7077.949962,-105.97,46.69
7077.953900,-30.84,44.23
7077.957468,-66.25,45.02
7077.961024,-83.45,44.45
7077.965338,-25.92,45.54
7077.969349,-55.76,44.68
7088.823864,482.83,43.38
7088.831610,526.36,46.00
7088.839376,526.45,46.86
7088.847189,525.26,43.82
7088.855522,519.14,43.60
7088.863393,523.10,44.63
7088.919464,578.21,53.25
7088.928115,542.22,49.61
7088.936096,574.88,45.88
7088.944137,506.72,53.28
7088.952031,556.18,45.42
7088.960104,598.02,45.13
7088.993139,507.03,68.72
7089.001115,499.99,67.15
7089.009701,585.75,93.95
7089.017930,467.17,73.00
7089.026389,598.66,56.99
7113.801716,-313.05,47.01
7113.805588,-277.93,46.59
7113.809312,-286.98,46.18
7113.813103,-288.17,48.98
7113.817061,-251.33,43.75
7113.821207,-329.56,47.26
7113.825201,-315.80,45.45
7113.829503,-339.32,47.53
7113.834240,-294.17,49.30
7113.838673,-324.03,47.22
7113.854877,-300.55,46.63
7113.858508,-261.92,48.69
7113.862033,-274.70,52.44
7113.865571,-233.09,47.84
7113.869278,-212.47,46.77
7113.872892,-297.64,45.42
7113.876477,-297.27,51.44
7113.880065,-308.73,49.01
7113.883633,-273.63,48.18
7113.887221,-279.78,46.97
7113.904756,-305.32,48.78
7113.908526,-250.69,47.92
7113.912470,-257.38,47.40
7113.916397,-231.77,47.39
7113.920413,-256.26,46.89
7113.924559,-319.46,46.82
7114.798956,308.59,45.55
7114.802723,300.63,47.47
7114.806410,314.06,44.82
7114.810215,330.64,46.72
7114.814410,400.64,46.62
7114.818597,297.92,48.89
7114.822217,297.63,48.79
7114.825704,350.85,44.61
7114.829113,394.32,43.87
7114.832770,426.80,46.46
7114.836323,392.61,46.55
7114.850629,412.88,48.81
7114.854197,408.96,44.16
7114.857736,383.64,45.42
7114.861280,381.66,48.37
7114.864839,416.26,44.04
7114.868395,405.16,51.66
7114.871946,434.31,47.14
7114.875499,405.07,49.62
7114.879058,493.46,45.39
7114.882695,529.95,46.28
7114.886344,385.27,47.02
7114.889886,347.71,54.44
7114.893436,305.07,45.93
7141.659681,571.14,46.87
7141.664145,598.21,45.31
7141.668081,583.50,45.13
7141.671984,561.86,46.14
7141.675468,571.51,44.74
7141.679033,556.93,46.30
7141.682913,560.12,48.92
7141.686715,551.83,45.83
7141.690465,530.69,44.47
7141.694131,551.53,46.59
7141.710625,520.46,49.45
7141.714638,491.80,47.22
7141.718324,479.22,47.12
7141.721988,461.44,43.90
7141.725755,514.31,48.58
7141.729389,503.38,46.01
7141.733047,492.55,47.02
7141.736652,493.16,47.39
7141.740234,447.49,46.86
7141.743851,474.83,48.90
7142.686695,115.76,48.91
7142.694612,131.65,48.74
7142.702285,115.77,49.26
7142.709956,89.81,49.32
7142.717931,65.14,47.70
7142.743903,47.72,48.73
7142.751629,50.30,48.09
7142.759265,24.69,48.75
7142.766936,5.45,48.51
7142.774636,13.28,48.97
7142.793071,3.74,48.91
7142.800944,-4.21,49.05
7142.808930,-7.10,50.14
7142.817504,-35.94,48.25
7142.826043,-66.81,50.64
7144.797891,403.27,51.30
7167.610930,82.10,44.17
7167.614440,93.56,43.82
7167.617970,81.23,47.38
7167.621654,76.83,49.56
7167.625612,73.79,45.06
7167.630409,87.98,43.67
7167.633827,128.56,44.75
7167.637808,74.13,45.83
7167.653199,162.69,45.35
7167.656761,98.95,44.54
7167.660337,160.77,44.36
7167.664001,143.50,43.70
7167.667626,150.12,47.37
7167.671489,155.44,47.32
7167.676107,170.02,44.12
7167.680019,206.09,45.43
7167.684151,207.77,46.93
7167.689256,191.54,56.99
7167.692994,451.43,91.47
7184.624391,473.81,54.54
7184.629530,518.44,48.60
7184.633196,510.99,48.40
7184.637076,492.17,48.49
7184.641969,562.73,49.84
7184.646023,560.58,45.22
7184.649411,556.98,45.44
7184.687047,504.97,45.54
7184.697919,517.42,51.18
7184.701576,541.58,50.24
7184.705193,520.43,48.28
7184.709592,502.41,47.19
7184.714742,513.97,52.92
7184.718793,558.77,45.60
7184.724084,518.91,45.08
7204.618126,432.02,48.08
7204.622169,320.90,52.90
7204.626199,373.33,52.87
7204.629984,379.10,49.66
7204.633861,350.34,51.72
7204.647788,337.10,53.79
7204.655618,355.23,48.32
7204.659467,363.39,56.59
7204.663193,362.76,48.20
7204.667334,376.02,47.60
7204.691695,472.17,49.48
7204.696299,457.20,46.46
7204.700983,479.66,43.60
7204.704618,493.19,43.61
7204.712008,498.73,51.59
7205.659574,99.35,51.21
7206.606219,-476.77,47.12
7206.613838,-421.74,51.49
7206.619139,-471.63,46.16
7206.625137,-451.79,44.39
7207.627831,316.24,45.24
7207.634267,348.77,46.34
7207.638454,304.52,46.78
7207.644125,309.44,43.86
7421.939259,-496.59,47.96
7421.943891,-515.49,46.68
7421.947742,-504.96,48.05
7421.951892,-485.58,49.77
7421.956130,-550.82,46.31
7421.960465,-511.61,47.10
7421.964720,-558.18,49.34
7421.969327,-503.94,46.85
7421.973479,-518.49,45.86
7421.977290,-495.11,48.04
7422.033936,-498.43,44.42
7422.038245,-455.75,45.01
7422.042630,-450.12,45.84
7422.046640,-450.50,46.88
7422.051171,-488.01,44.52
7422.056149,-435.69,45.38
7422.061111,-465.18,47.96
7422.967613,224.67,46.01
7422.972519,100.25,45.83
7422.978334,176.09,45.28
7422.983543,174.83,45.43
7422.990002,152.46,48.36
7422.994938,208.20,48.17
7423.000118,199.43,45.51
7423.004765,185.24,47.86
7423.008935,223.52,49.17
7423.014530,209.96,49.32
7423.018717,172.11,54.67
7423.022737,285.70,44.60
7423.027299,224.52,51.32
7423.031946,162.52,49.57
7423.038870,167.48,48.04
7423.043903,147.39,46.92
7423.048899,174.57,48.32
7423.054564,251.45,45.26
7423.059956,221.65,47.70
7441.824561,-489.57,45.56
7441.828375,-472.14,46.60
7441.832128,-456.98,50.04
7441.835936,-491.73,44.44
7441.839498,-476.80,45.95
7441.843114,-501.46,46.58
7441.858213,-480.22,48.62
7441.862088,-452.58,45.41
7441.865710,-495.71,49.59
7441.869813,-488.47,46.36
7441.874981,-469.93,46.29
7441.878537,-424.62,43.66
7441.892253,-494.74,50.44
7441.895815,-510.20,50.46
7441.899530,-427.74,46.24
7441.903115,-474.16,51.06
7441.906697,-469.18,51.28
7441.910233,-452.13,50.41
7441.913697,-422.51,45.48
7441.917247,-409.14,51.55
7441.920714,-495.29,54.60
7441.924284,-377.51,50.00
7441.927858,-402.02,52.68
7441.931287,-357.83,50.54
7441.934802,-464.42,58.28
7441.938278,-454.38,48.29
7441.942054,-454.52,52.08
7441.945616,-425.67,55.54
7441.949030,-479.34,46.25
7441.952812,-494.56,50.73
7441.956481,-459.79,55.07
7441.959933,-374.71,51.61
7441.963382,-435.01,50.77
7441.979294,-420.96,49.62
7441.982818,-363.84,46.18
7441.986337,-366.90,47.66
7441.989971,-339.77,47.41
7441.993501,-406.19,46.64
7441.997025,-398.24,44.99
7442.000507,-351.29,47.35
7442.003945,-379.80,48.24
7442.019342,-366.92,47.31
7442.023243,-353.45,46.63
7442.027914,-366.87,46.13
7442.031476,-380.87,45.70
7442.035018,-391.53,53.00
7442.038523,-330.17,51.03
7443.836662,169.66,48.32
7443.840322,192.49,46.84
7443.844992,173.23,47.27
7443.848826,118.64,45.31
7443.852328,177.14,43.59
7443.855817,200.81,44.31
7443.859208,168.80,43.92
7443.862568,151.37,45.04
7443.865942,163.26,47.85
7443.869486,134.08,46.31
7443.884834,167.90,46.37
7443.888349,198.93,45.30
7443.891735,151.74,45.54
7443.895227,182.08,48.23
7443.898830,112.56,46.16
7443.902380,69.01,43.32
7443.905852,83.12,45.24
7443.909331,93.27,45.48
7443.912887,129.22,48.61
7443.916336,109.72,50.34
7443.919727,62.62,45.99
7443.923257,104.81,43.58
7443.926692,81.53,47.20
7443.930176,99.65,47.60
7443.933564,109.17,50.31
7443.936926,11.43,46.58
7443.940373,55.05,44.14
7443.943726,84.96,44.86
7443.947279,34.24,45.02
7443.961791,161.16,46.60
7443.965251,57.08,48.12
7443.968631,54.65,46.52
7443.972089,37.02,48.78
7443.975434,59.97,46.74
7443.978799,24.81,45.09
7443.982147,13.34,46.64
7443.985483,68.50,46.50
7443.988828,-30.63,45.51
7443.992182,102.49,47.30
7443.995535,23.01,47.72
7444.847672,-522.62,49.85
7444.851060,-567.38,45.27
7444.854492,-545.16,50.27
7444.858265,-524.12,44.28
7444.862397,-507.15,44.59
7444.865875,-522.45,48.68
7444.869379,-578.04,43.53
7444.873057,-516.71,45.55
7444.877264,-515.74,44.26
7444.880945,-593.60,44.48
7444.884675,-511.75,46.83
7444.899464,-499.81,49.03
7444.902875,-566.10,44.80
7444.906321,-549.88,45.91
7444.911373,-541.87,47.72
7444.916631,-599.55,46.17
7444.920144,-597.77,44.86
7444.924010,-575.95,51.76
7444.927375,-578.10,46.47
7444.930809,-553.31,46.55
7444.934247,-612.12,45.36
7444.937592,-568.31,47.44
7444.941087,-558.67,47.34
7444.944545,-631.22,45.42
7444.948035,-542.82,45.09
7444.951524,-557.83,47.55
7444.954933,-627.36,46.66
7444.958460,-607.37,47.98
7444.961950,-610.26,45.62
7444.978009,-562.62,47.94
7444.981345,-546.67,50.06
7444.984702,-545.57,50.95
7444.988041,-549.08,48.07
7444.991386,-584.20,48.20
7444.994766,-556.36,47.50
7444.998145,-556.13,45.68
7445.853201,-109.73,44.93
7445.856639,1.92,43.84
7445.860120,-62.12,44.99
7445.863847,-65.28,47.04
7445.867235,-60.43,46.12
7445.870580,-27.99,46.53
7445.874136,5.95,46.10
7445.877771,13.92,47.52
7445.881524,13.15,47.12
7445.885436,-40.77,44.72
7445.898891,-3.26,44.57
7445.903031,28.64,44.86
7445.906391,2.90,45.35
7445.909805,36.27,46.45
7445.913344,-18.43,44.90
7445.916886,10.24,46.34
7445.920482,28.96,48.59
7445.923929,37.76,47.39
7445.927638,26.35,45.30
7445.931275,42.29,49.93
7445.935182,29.51,47.12
7445.938770,24.15,43.05
7445.942505,75.47,46.29
7445.946510,49.25,46.51
7445.950393,3.39,43.72
7445.965538,137.29,46.28
7445.970761,112.89,46.28
7445.975512,104.61,43.59
7445.979560,63.54,44.56
7445.983568,79.13,43.71
7445.987292,135.74,44.83
7445.990917,110.31,44.11
7445.994549,78.91,45.80
7445.997946,150.37,50.24
7446.001341,130.18,47.75
7446.004808,130.41,44.52
7446.017427,116.75,48.37
7446.020954,130.84,45.11
7446.024404,111.59,46.38
7446.027781,150.16,47.52
7446.031462,112.32,45.24
7472.770101,338.12,49.47
7472.774199,317.02,49.35
7472.778015,330.57,54.63
7472.781997,336.34,48.41
7472.786216,366.76,48.05
7472.790047,378.69,56.86
7472.806413,338.68,48.76
7472.810082,382.46,51.34
7472.813820,376.92,51.58
7472.817544,368.39,50.04
7472.821178,391.84,49.71
7472.824694,324.34,51.43
7472.828803,374.36,52.32
7472.832802,346.21,51.10
7472.836665,378.12,52.37
7472.840826,378.40,57.75
7472.844735,322.46,50.37
7472.858531,365.38,52.17
7472.862475,384.44,54.76
7472.867287,357.25,52.25
7472.872661,440.91,46.78
7472.877542,375.08,53.84
7472.883069,418.98,51.16
7472.887927,372.86,51.78
7472.891963,336.99,50.19

